The Safari of Update Structures: Visiting the Lens and Quantum Enclosures

We build upon our recently introduced concept of an update structure to show that it is a generalisation of very-well-behaved lenses, that is, there is a bijection between a strict subset of update structures and vwb lenses in cartesian categories. We show that update structures are also sufficiently general to capture quantum observables, pinpointing the additional assumptions required to make the two coincide. In doing so, we shift the focus from special commutative dagger-Frobenius algebras to interacting (co)magma (co)module pairs, showing that the algebraic properties of the (co)multiplication arise from the module-comodule interaction, rather than direct assumptions about the magma-comagma pair. We then begin to investigate the zoo of possible update structures, introducing the notions of classical security-flagged databases, and databases of quantum systems. This work is of foundational interest as update structures place previously distinct areas of research in a general class of operationally motivated structures, we expect the taming of this class to illuminate novel relationships between separately studied topics in computer science, physics and mathematics.

==> figs/prop1/getinject.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-6, 1) {};
		\node [style=none] (1) at (-6.75, 1) {};
		\node [style=none] (2) at (-6.25, 1) {$V$};
		\node [style=morph] (3) at (-6.75, -0) {$\get{}$};
		\node [style=none] (4) at (-7, 1) {$S$};
		\node [style=none] (5) at (-6.5, -1) {};
		\node [style=none] (6) at (-6.5, -0) {};
		\node [style=none] (7) at (-6.75, -1) {};
		\node [style=none] (8) at (-7, -1) {$S$};
		\node [style=none] (9) at (-5.25, -0) {$\leftrightarrow$};
		\node [style=none] (10) at (-4, -1) {$S$};
		\node [style=none] (11) at (-3.5, -1) {};
		\node [style=none] (12) at (-3, 1) {};
		\node [style=none] (13) at (-3.5, -0) {};
		\node [style=morph] (14) at (-3.75, -0) {$\get{}$};
		\node [style=none] (15) at (-3.25, 1) {$V$};
		\node [style={white_dot}] (16) at (-3.75, 1) {};
		\node [style=none] (17) at (-3.75, -1) {};
		\node [style=none] (18) at (-4, 1) {$S$};
		\node [style={white_dot}] (19) at (-0.5, -0.5) {};
		\node [style=none] (20) at (-0.5, -1) {};
		\node [style=none] (21) at (-1.25, 1) {};
		\node [style=none] (22) at (-1, -1) {$S$};
		\node [style=none] (23) at (1, 1.5) {};
		\node [style=none] (24) at (0.5, 0.5) {};
		\node [style=morph] (25) at (0.25, 0.5) {$\get{}$};
		\node [style=none] (26) at (0.75, 1.5) {$V$};
		\node [style={white_dot}] (27) at (0.25, 1.5) {};
		\node [style=none] (28) at (0, 1.5) {$S$};
		\node [style=none] (29) at (-2.25, -0) {$\leftrightarrow$};
		\node [style=none] (30) at (3.25, -1) {$S$};
		\node [style=none] (31) at (5, 1.5) {$V$};
		\node [style=none] (32) at (4.75, 0.5) {};
		\node [style=none] (33) at (1.75, -0) {$\leftrightarrow$};
		\node [style={white_dot}] (34) at (3.75, -0.5) {};
		\node [style=none] (35) at (3.75, -1) {};
		\node [style=morph] (36) at (4.5, 0.5) {$\get{}$};
		\node [style=none] (37) at (5.25, 1.5) {};
		\node [style=none] (38) at (4.25, 1.5) {$S$};
		\node [style={white_dot}] (39) at (4.5, 1.5) {};
		\node [style=none] (40) at (2.75, 1.5) {$S$};
		\node [style=morph] (41) at (3, 0.5) {$\get{}$};
		\node [style=none] (42) at (3.25, 0.5) {};
		\node [style=none] (43) at (3.5, 1.5) {$V$};
		\node [style={white_dot}] (44) at (3.75, 1.5) {};
		\node [style=none] (45) at (3, 1.5) {};
		\node [style=none] (46) at (6, -0) {$=$};
		\node [style=none] (47) at (7, -1) {$S$};
		\node [style=none] (48) at (7.5, -0) {};
		\node [style=morph] (49) at (7.25, -0) {$\get{}$};
		\node [style=none] (50) at (7.5, -1) {};
		\node [style=none] (51) at (8, 1) {};
		\node [style=none] (52) at (7.25, 1) {};
		\node [style=none] (53) at (7, 1) {$S$};
		\node [style=none] (54) at (7.25, -1) {};
		\node [style=none] (55) at (7.75, 1) {$V$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (3) to (1.center);
		\draw [in=-90, out=90, looseness=1.50] (6.center) to (0.center);
		\draw (3) to (7.center);
		\draw [in=-90, out=90, looseness=1.50] (13.center) to (12.center);
		\draw (14) to (17.center);
		\draw (16) to (14);
		\draw [in=-90, out=90, looseness=1.50] (24.center) to (23.center);
		\draw (27) to (25);
		\draw (19) to (20.center);
		\draw [bend left, looseness=1.00] (19) to (21.center);
		\draw [bend right, looseness=1.00] (19) to (25);
		\draw [in=-90, out=90, looseness=1.50] (32.center) to (37.center);
		\draw (39) to (36);
		\draw (34) to (35.center);
		\draw [bend right, looseness=1.00] (34) to (36);
		\draw (41) to (45.center);
		\draw [in=105, out=-90, looseness=1.00] (44) to (42.center);
		\draw [bend right, looseness=1.25] (41) to (34);
		\draw (49) to (52.center);
		\draw [in=-90, out=90, looseness=1.50] (48.center) to (51.center);
		\draw (49) to (54.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figs/prop1/lawfullens.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (5.75, -2) {};
		\node [style=morph] (1) at (-1.75, -0.5) {$\putt{}$};
		\node [style=none] (2) at (-11, 2) {$S$};
		\node [style=none] (3) at (2, 1.5) {};
		\node [style=none] (4) at (-4.75, -2) {};
		\node [style=none] (5) at (1, -1.5) {$S$};
		\node [style=none] (6) at (7.25, -0) {$=$};
		\node [style=none] (7) at (-2.25, 1.5) {$V$};
		\node [style=none] (8) at (-0.75, -1.5) {$V$};
		\node [style=none] (9) at (-10, -2) {};
		\node [style=morph] (10) at (-10.75, -1) {$\putt{}$};
		\node [style=none] (11) at (-2.25, -0) {$S$};
		\node [style=none] (12) at (-6.75, -2) {};
		\node [style=none] (13) at (-10.5, 1) {};
		\node [style=none] (14) at (-6.5, 1) {};
		\node [style=none] (15) at (-8.25, -0) {$=$};
		\node [style=none] (16) at (6.25, 0.5) {$V$};
		\node [style=none] (17) at (-7, 2) {$S$};
		\node [style=none] (18) at (8.5, 1.75) {$S$};
		\node [style={white_dot}] (19) at (5.75, -1) {};
		\node [style=none] (20) at (-1.5, -0.5) {};
		\node [style=none] (21) at (-6.75, 2) {};
		\node [style=none] (22) at (-10.75, 2) {};
		\node [style=none] (23) at (2, -1.5) {};
		\node [style=none] (24) at (-5.75, -2) {$V$};
		\node [style=none] (25) at (2.25, 1.5) {$V$};
		\node [style=morph] (26) at (6.25, -0.25) {$g$};
		\node [style=none] (27) at (5.75, 1.75) {$S$};
		\node [style=morph] (28) at (-6.75, 1) {$\putt{}$};
		\node [style=none] (29) at (-1.75, -1.5) {};
		\node [style=none] (30) at (-11, -0) {$S$};
		\node [style=none] (31) at (-10.5, -1) {};
		\node [style=none] (32) at (-5, -2) {$V$};
		\node [style=none] (33) at (-1.75, 1.5) {};
		\node [style=none] (34) at (-9, -2) {$V$};
		\node [style=none] (35) at (2.25, -1.5) {$V$};
		\node [style=none] (36) at (8.25, -2) {};
		\node [style=none] (37) at (6, -2) {$S$};
		\node [style=none] (38) at (-1, -1.5) {};
		\node [style=none] (39) at (-8.75, -2) {};
		\node [style=none] (40) at (1.25, -1.5) {};
		\node [style=none] (41) at (-6, -2) {};
		\node [style=morph] (42) at (5.5, 0.75) {$\putt{}$};
		\node [style=none] (43) at (-11, -2) {$S$};
		\node [style=morph] (44) at (-1.75, 0.5) {$g$};
		\node [style=none] (45) at (-9.75, -2) {$V$};
		\node [style={white_dot}] (46) at (1.25, -0) {};
		\node [style=none] (47) at (8.5, -2) {$S$};
		\node [style=none] (48) at (5.5, 2) {};
		\node [style=none] (49) at (-2, -1.5) {$S$};
		\node [style=none] (50) at (-10.75, -2) {};
		\node [style={white_dot}] (51) at (-6, -1) {};
		\node [style=morph] (52) at (-10.75, 1) {$\putt{}$};
		\node [style=none] (53) at (0, -0) {$=$};
		\node [style=none] (54) at (-7, -2) {$S$};
		\node [style=none] (55) at (5.75, 0.75) {};
		\node [style=none] (56) at (8.25, 2) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (50.center) to (10);
		\draw [in=-90, out=90, looseness=1.75] (9.center) to (31.center);
		\draw [in=-90, out=90, looseness=1.75] (39.center) to (13.center);
		\draw (52) to (10);
		\draw (22.center) to (52);
		\draw [in=-90, out=90, looseness=1.75] (4.center) to (14.center);
		\draw (21.center) to (28);
		\draw (28) to (12.center);
		\draw (51) to (41.center);
		\draw (29.center) to (1);
		\draw [in=-90, out=90, looseness=1.75] (38.center) to (20.center);
		\draw (33.center) to (44);
		\draw (44) to (1);
		\draw (46) to (40.center);
		\draw (3.center) to (23.center);
		\draw [in=117, out=-90, looseness=1.00] (55.center) to (26);
		\draw (48.center) to (42);
		\draw [bend left=15, looseness=1.00] (19) to (42);
		\draw [bend left, looseness=1.00] (26) to (19);
		\draw (19) to (0.center);
		\draw (56.center) to (36.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figs/prop1/lensembed.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0.75, 0.75) {$S$};
		\node [style=none] (1) at (-1.5, -1) {};
		\node [style=morph] (2) at (1.5, 0.5) {$g$};
		\node [style=none] (3) at (1.75, 1) {$V$};
		\node [style=none] (4) at (2.5, -0) {$=$};
		\node [style=none] (5) at (1.25, -1) {};
		\node [style=none] (6) at (3.75, 1) {$V$};
		\node [style=morph] (7) at (4, -0) {$g$};
		\node [style=none] (8) at (-2.75, -0) {$\leftrightarrow$};
		\node [style=none] (9) at (-1, 1) {$V$};
		\node [style=none] (10) at (-1.25, 1) {};
		\node [style={white_dot}] (11) at (-1.5, -0.25) {};
		\node [style=none] (12) at (-4, -1) {};
		\node [style=morph] (13) at (-4, -0) {$g$};
		\node [style=none] (14) at (-1.75, 1) {};
		\node [style=none] (15) at (4, 1) {};
		\node [style=none] (16) at (0, -0) {$\leftrightarrow$};
		\node [style={white_dot}] (17) at (1.25, -0.25) {};
		\node [style=none] (18) at (1.5, 1) {};
		\node [style={white_dot}] (19) at (1, 1) {};
		\node [style=none] (20) at (4, -1) {};
		\node [style=none] (21) at (3.75, -1) {$S$};
		\node [style=none] (22) at (-2, 1) {$S$};
		\node [style=none] (23) at (-4, 1) {};
		\node [style=morph] (24) at (-1.25, 0.5) {$g$};
		\node [style=none] (25) at (-4.25, -1) {$S$};
		\node [style=none] (26) at (-4.25, 1) {$V$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (23.center) to (13);
		\draw (13) to (12.center);
		\draw (10.center) to (24);
		\draw [bend right=15, looseness=1.00] (11) to (24);
		\draw (11) to (1.center);
		\draw [bend left=15, looseness=1.00] (11) to (14.center);
		\draw (18.center) to (2);
		\draw [bend right=15, looseness=1.00] (17) to (2);
		\draw (17) to (5.center);
		\draw [bend right=15, looseness=1.00] (19) to (17);
		\draw (15.center) to (7);
		\draw (7) to (20.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figs/prop1/putgetlensequivalence.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={white_dot}] (0) at (-1.75, -0.75) {};
		\node [style=none] (1) at (-3, -2.25) {$=$};
		\node [style=none] (2) at (-4.75, -2.75) {$S$};
		\node [style={white_dot}] (3) at (-1, -2.75) {};
		\node [style=morph] (4) at (-4.5, -2.75) {$\putt{}$};
		\node [style=none] (5) at (-1.25, -0.75) {$V$};
		\node [style=none] (6) at (-1.5, -2) {};
		\node [style=none] (7) at (-3.75, -3.75) {};
		\node [style=none] (8) at (-1.25, -3.75) {$V$};
		\node [style=none] (9) at (1.75, -3.75) {};
		\node [style=none] (10) at (-4.75, -3.75) {$S$};
		\node [style=none] (11) at (-4, -0.75) {$V$};
		\node [style={white_dot}] (12) at (0.75, -2.25) {};
		\node [style=none] (13) at (4.25, -0.75) {};
		\node [style=none] (14) at (4.5, -0.75) {$V$};
		\node [style={white_dot}] (15) at (-4.5, -0.75) {};
		\node [style=none] (16) at (0.5, -3.75) {$S$};
		\node [style=none] (17) at (-4, -3.75) {$V$};
		\node [style=morph] (18) at (-1.75, -2) {$\putt{}$};
		\node [style=none] (19) at (-4.75, -0.75) {$S$};
		\node [style=none] (20) at (1.5, -0.75) {$V$};
		\node [style=none] (21) at (0, -2.25) {$=$};
		\node [style=none] (22) at (3.5, -3.75) {};
		\node [style=none] (23) at (-1, -3.75) {};
		\node [style=none] (24) at (-4.25, -1.75) {};
		\node [style=none] (25) at (-1, -0.75) {};
		\node [style=none] (26) at (1.5, -3.75) {$V$};
		\node [style=none] (27) at (2.75, -2.25) {$=$};
		\node [style=none] (28) at (0.75, -3.75) {};
		\node [style=none] (29) at (3.25, -3.75) {$S$};
		\node [style=none] (30) at (-2, -3.75) {$S$};
		\node [style=none] (31) at (1.75, -0.75) {};
		\node [style={white_dot}] (32) at (3.5, -2.25) {};
		\node [style=morph] (33) at (-4.5, -1.75) {$\get{}$};
		\node [style={white_dot}] (34) at (1.25, -2.25) {};
		\node [style=none] (35) at (-4.5, -3.75) {};
		\node [style=none] (36) at (4.25, -3.75) {};
		\node [style={white_dot}] (37) at (1.75, -2.75) {};
		\node [style=none] (38) at (-2, -0.75) {$S$};
		\node [style=none] (39) at (-4.25, -2.75) {};
		\node [style=none] (40) at (-3.75, -0.75) {};
		\node [style=none] (41) at (4.5, -3.75) {$V$};
		\node [style=none] (42) at (-1.75, -3.75) {};
		\node [style={white_dot}] (43) at (2.5, 2.25) {};
		\node [style=none] (44) at (-1, 3) {};
		\node [style=morph] (45) at (-5.25, 2.5) {$\putt{}$};
		\node [style=none] (46) at (0, 3) {$=$};
		\node [style=none] (47) at (-3, 4.5) {$S$};
		\node [style=none] (48) at (-5, 4.5) {};
		\node [style=morph] (49) at (-2.75, 3) {$\putt{}$};
		\node [style={white_dot}] (50) at (5.5, 2.5) {};
		\node [style=none] (51) at (5.5, 4.5) {};
		\node [style={white_dot}] (52) at (2, 3) {};
		\node [style=none] (53) at (-5.5, 1.5) {$S$};
		\node [style={white_dot}] (54) at (1.5, 2.25) {};
		\node [style=morph] (55) at (4.75, 3.25) {$\putt{}$};
		\node [style=morph] (56) at (-5, 4) {$g$};
		\node [style=none] (57) at (2.5, 4.5) {};
		\node [style=none] (58) at (-2.25, 1.5) {};
		\node [style=morph] (59) at (-1.25, 3) {$\putt{}$};
		\node [style=none] (60) at (2.5, 1.5) {};
		\node [style=none] (61) at (4.5, 4.5) {$S$};
		\node [style=none] (62) at (-1.25, 1.5) {};
		\node [style=none] (63) at (-5, 2.5) {};
		\node [style=none] (64) at (-1.5, 4.5) {$V$};
		\node [style=none] (65) at (-5.5, 4.5) {};
		\node [style=none] (66) at (-2.5, 3) {};
		\node [style={white_dot}] (67) at (-5.25, 3.25) {};
		\node [style=none] (68) at (4.5, 1.5) {$S$};
		\node [style=none] (69) at (1.25, 1.5) {$S$};
		\node [style=none] (70) at (5.25, 1.5) {$p$};
		\node [style=morph] (71) at (-1.25, 3.75) {$g$};
		\node [style=none] (72) at (-4.5, 1.5) {};
		\node [style=none] (73) at (-1.25, 4.5) {};
		\node [style=none] (74) at (2.75, 1.5) {$V$};
		\node [style=none] (75) at (1, 4.5) {};
		\node [style=none] (76) at (-5.75, 4.5) {$S$};
		\node [style=none] (77) at (5.5, 1.5) {};
		\node [style=none] (78) at (1.25, 3) {};
		\node [style=none] (79) at (-2.5, 1.5) {$S$};
		\node [style={white_dot}] (80) at (-1.25, 2.25) {};
		\node [style=none] (81) at (1.5, 1.5) {};
		\node [style=none] (82) at (5.25, 4.5) {$p$};
		\node [style=none] (83) at (-4, 3) {$=$};
		\node [style=none] (84) at (-4.75, 1.5) {$V$};
		\node [style=none] (85) at (4.75, 1.5) {};
		\node [style={white_dot}] (86) at (-2.25, 2.25) {};
		\node [style=none] (87) at (2.25, 4.5) {$V$};
		\node [style=none] (88) at (-5.25, 1.5) {};
		\node [style=none] (89) at (-2.75, 4.5) {};
		\node [style=none] (90) at (-4.75, 4.5) {$V$};
		\node [style=none] (91) at (-1, 1.5) {$V$};
		\node [style=none] (92) at (4.75, 4.5) {};
		\node [style=none] (93) at (3.5, 3) {$=$};
		\node [style=none] (94) at (0.75, 4.5) {$S$};
		\node [style=none] (95) at (5, 3.25) {};
		\node [style=morph] (96) at (1, 3) {$\putt{}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=-90, out=90, looseness=1.50] (24.center) to (40.center);
		\draw (15) to (33);
		\draw (35.center) to (4);
		\draw [in=-90, out=90, looseness=1.75] (7.center) to (39.center);
		\draw (33) to (4);
		\draw (42.center) to (18);
		\draw (25.center) to (3);
		\draw [bend left, looseness=1.25] (3) to (6.center);
		\draw (3) to (23.center);
		\draw (0) to (18);
		\draw (31.center) to (37);
		\draw (37) to (9.center);
		\draw (12) to (28.center);
		\draw [bend right=45, looseness=1.25] (34) to (37);
		\draw (32) to (22.center);
		\draw (13.center) to (36.center);
		\draw (48.center) to (56);
		\draw [bend right=15, looseness=1.00] (67) to (56);
		\draw [bend left=15, looseness=1.00] (67) to (65.center);
		\draw (88.center) to (45);
		\draw [in=-90, out=90, looseness=1.75] (72.center) to (63.center);
		\draw (67) to (45);
		\draw (73.center) to (71);
		\draw (89.center) to (49);
		\draw (71) to (59);
		\draw [bend right, looseness=1.00] (49) to (86);
		\draw [bend left, looseness=1.00] (59) to (86);
		\draw [bend left=15, looseness=1.25] (44.center) to (80);
		\draw [bend right, looseness=1.25] (66.center) to (80);
		\draw (86) to (58.center);
		\draw (80) to (62.center);
		\draw (75.center) to (96);
		\draw [bend right, looseness=1.00] (96) to (54);
		\draw [bend right, looseness=1.25] (78.center) to (43);
		\draw (54) to (81.center);
		\draw (43) to (60.center);
		\draw [bend left, looseness=1.00] (52) to (54);
		\draw (57.center) to (43);
		\draw (85.center) to (55);
		\draw (55) to (92.center);
		\draw [bend right, looseness=1.00] (95.center) to (50);
		\draw (51.center) to (50);
		\draw (50) to (77.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figs/prop1/struct2lensrules.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-2, 1) {};
		\node [style=none] (1) at (-0.25, 1) {$V$};
		\node [style=none] (2) at (5.25, -1) {};
		\node [style=none] (3) at (6, -1) {$V$};
		\node [style=none] (4) at (8, -1) {$V$};
		\node [style=none] (5) at (-2.5, -0) {};
		\node [style=none] (6) at (-3, -1) {$S$};
		\node [style=none] (7) at (-4.25, 1) {};
		\node [style=none] (8) at (7, -1) {$V$};
		\node [style=none] (9) at (2, 1) {$S$};
		\node [style=none] (10) at (5.5, 1) {};
		\node [style=none] (11) at (3, 1) {$V$};
		\node [style=none] (12) at (-2.25, 1) {$V$};
		\node [style=none] (13) at (-5, 1) {};
		\node [style=none] (14) at (0, -1) {};
		\node [style=none] (15) at (6.5, -0) {$:=$};
		\node [style={white_dot}] (16) at (7.25, -0) {};
		\node [style=none] (17) at (-5.25, -1) {$S$};
		\node [style=none] (18) at (-2.5, -1) {};
		\node [style=none] (19) at (1.25, -0) {$\leftrightarrow$};
		\node [style=none] (20) at (2.5, -1) {};
		\node [style=none] (21) at (-3.75, -0) {$\leftrightarrow$};
		\node [style=none] (22) at (2.75, 1) {};
		\node [style=none] (23) at (5.75, -1) {};
		\node [style=none] (24) at (7.25, -1) {};
		\node [style=none] (25) at (-4.75, -0) {};
		\node [style=none] (26) at (2.25, 1) {};
		\node [style=none] (27) at (0, 1) {};
		\node [style=none] (28) at (-4.5, 1) {$V$};
		\node [style=morph] (29) at (-2.75, -0) {$\get{}$};
		\node [style={white_dot}] (30) at (-2.75, 1) {};
		\node [style=none] (31) at (-0.25, -1) {$S$};
		\node [style={white_dot}] (32) at (5.5, -0) {$\mix{}$};
		\node [style=none] (33) at (-2.75, -1) {};
		\node [style=morph] (34) at (0, -0) {$g$};
		\node [style=none] (35) at (5, -1) {$V$};
		\node [style=none] (36) at (7.75, -1) {};
		\node [style=none] (37) at (7.75, 1) {};
		\node [style=morph] (38) at (-5, -0) {$\get{}$};
		\node [style=none] (39) at (-5, -1) {};
		\node [style={white_dot}] (40) at (2.5, -0.25) {};
		\node [style=morph] (41) at (2.75, 0.5) {$g$};
		\node [style=none] (42) at (-3, 1) {$S$};
		\node [style=none] (43) at (-5.25, 1) {$S$};
		\node [style=none] (44) at (-4.75, -1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (38) to (13.center);
		\draw [in=-90, out=90, looseness=1.50] (25.center) to (7.center);
		\draw (38) to (39.center);
		\draw [in=-90, out=90, looseness=1.50] (5.center) to (0.center);
		\draw (29) to (33.center);
		\draw (30) to (29);
		\draw (27.center) to (34);
		\draw (34) to (14.center);
		\draw (22.center) to (41);
		\draw [bend right=15, looseness=1.00] (40) to (41);
		\draw (40) to (20.center);
		\draw [bend left=15, looseness=1.00] (40) to (26.center);
		\draw [in=-120, out=90, looseness=1.00] (2.center) to (32);
		\draw [in=-60, out=90, looseness=1.00] (23.center) to (32);
		\draw (10.center) to (32);
		\draw (16) to (24.center);
		\draw (37.center) to (36.center);
	\end{pgfonlayer}
\end{tikzpicture}
